Sign-switchable and tunable macroscopic curvature of liquid jets by microscopic laser-induced cavitation

Localized forcing of liquid jets can trigger Rayleigh-Plateau breakup at low perturbation amplitudes or explosive fragmentation at high amplitudes, while controlled bending in the intermediate regime has remained unexplored. We show that femtosecond-laser-induced cavitation, seeded at the interface of a 100 micrometre-diameter water jet, produces a selectable curvature in 0.4-1 mm long segments. Cavitation rupturing at the liquid-air interface drives fast outward jetting and induces a slower recoil on the opposite boundary, which evolves on the capillary-inertial timescale and results in curving of the liquid segment. The curvature is governed by three laser parameters. Off-axis laser illumination on the jet shifts the refractive caustics and redistributes energy deposition between the front and rear interfaces. The resulting recoil imbalance determines the curvature sign, with a straight configuration in the balanced case. Laser energy offers additional control over the recoil impulse via plasma defocusing and nonlinear absorption in the liquid jet, where the response is bounded by axisymmetric deformation at low energy and explosive vaporization at high energy. Repetition rate sets the spacing between successive cavitation events and hence the length of the bent segment. Curvature extends across the segment for lengths of 6-10 jet diameters; shorter segments undergo Rayleigh-Plateau breakup, whereas longer ones bend mainly near their retracting ends. Our results offer a platform for optofluidic control of switchable and tunable macroscopic curvature in flowing liquid jets.

==> readme.txt <==
A simple LaTeX template for the Science-family journals.

v1.0
Copyright (c) 2024 by the American Association for the Advancement of Science, except as noted below. Contact address: science_editors@aaas.org

If you make any modifications to these files - including using the template to write a manuscript - you must rename the file. Do not distribute modified versions with the same file name.


The science_template.zip archive contains the following files:

readme.txt - this file

science_template.tex - the LaTeX template, containing instructions on how to fill it out
science_template.pdf - compiled version of the template, as an example of its appearance

science_template.bib - example bibliography, for use with the template and BibTeX
sciencemag.bst - reference formatting, for use with BibTeX. Based on a version generated in 2021 using the custom-bib package https://ctan.org/pkg/custom-bib .

scicite.sty - style file that provides citation formatting. Contributed by Benny Siegert in 2008, based on cite.sty by Donald Arseneau 1989-2003. Used with permission from Benny Siegert.

example_figure.eps, example_figure.png, example_figure.ps - simple example figure image files, identical except being in three different file formats. These are reproduced from the 2015 version of the mnras package https://ctan.org/pkg/mnras , used with permission from the Royal Astronomical Society.


Change log:

v1.0, July 2024 - initial release, replaces an earlier template called scifile.tex
